A comparison between statistics and 't Hooft anomaly

Anomalies of generalized symmetries are closely related to the statistics of topological excitations. Truncating a symmetry transformation to a finite region produces an operator that creates symmetry defects on its boundary; we call this a symmetry patch operator. Such operators resemble hopping operators that create topological excitations at the boundary of their support, but this geometric similarity does not justify identifying the two. For finite Abelian groups in one spatial dimension, we prove that if the same family of local operators defines both valid hopping operators and compatible symmetry patches, the type-III component of the anomaly is $-2$ times that of the statistics. We establish a one-to-one correspondence between statistics and anomaly by treating hopping operators as symmetric operators that commute with the global symmetry, following the description of symmetry through the algebra of local symmetric operators. We explain this correspondence through gauging by coupling boundary matter to a Dijkgraaf-Witten gauge field in one higher spatial dimension. Hopping operators act on the gauge-invariant degrees of freedom. After fixing the background gauge field, the residual gauge transformations become the global symmetry, and the gauge invariance of hopping operators becomes the requirement that they commute with this symmetry.

==> README.txt <==
ENGLISH MANUSCRIPT - ARXIV SUBMISSION PACKAGE

Title: A comparison between statistics and 't Hooft anomaly
Author: Hanyu Xue

Contents
- anomaly_statistics_note_en.pdf: complete English manuscript (55 pages).
- main.tex: single-file English LaTeX source, including all figures and bibliography.
- references.bib: editable BibTeX database containing all 29 cited references.
- arxiv_source.zip: source-only archive containing main.tex and references.bib.
- arxiv_abstract.txt: abstract for the arXiv metadata field (TeX math retained).

Submission
Upload arxiv_source.zip as the source package and select pdfLaTeX as the compiler.
The manuscript requires no external figures. Its formatted bibliography is embedded
in main.tex, so compilation does not require BibTeX. references.bib is included
for future editing; adding it does not change the compiled manuscript.
The PDF is included for review; it is not included in the source-only archive.

Local compilation
  pdflatex -no-shell-escape -interaction=nonstopmode -halt-on-error main.tex
  pdflatex -no-shell-escape -interaction=nonstopmode -halt-on-error main.tex
Run once more if LaTeX requests a cross-reference update.

The entire current Chinese revision, including appendices A-E and captions,
has been translated. Mathematical formulas, labels, and citation keys are retained.
The original manuscript and the Chinese revision have not been edited.

Official arXiv TeX submission guidance:
https://info.arxiv.org/help/submit_tex.html


==> arxiv_abstract.txt <==
Anomalies of generalized symmetries are closely related to the statistics of topological excitations. Truncating a symmetry transformation to a finite region produces an operator that creates symmetry defects on its boundary; we call this a symmetry patch operator. Such operators resemble hopping operators that create topological excitations at the boundary of their support, but this geometric similarity does not justify identifying the two. For finite Abelian groups in one spatial dimension, we prove that if the same family of local operators defines both valid hopping operators and compatible symmetry patches, the type-III component of the anomaly is $-2$ times that of the statistics. We establish a one-to-one correspondence between statistics and anomaly by treating hopping operators as symmetric operators that commute with the global symmetry, following the description of symmetry through the algebra of local symmetric operators. We explain this correspondence through gauging by coupling boundary matter to a Dijkgraaf--Witten gauge field in one higher spatial dimension. Hopping operators act on the gauge-invariant degrees of freedom. After fixing the background gauge field, the residual gauge transformations become the global symmetry, and the gauge invariance of hopping operators becomes the requirement that they commute with this symmetry.

